Dark Transformer: A Video Transformer for Action Recognition in the Dark

Recognizing human actions in adverse lighting conditions presents significant challenges in computer vision, with wide-ranging applications in visual surveillance and nighttime driving. Existing methods tackle action recognition and dark enhancement separately, limiting the potential for end-to-end learning of spatiotemporal representations for video action classification. This paper introduces Dark Transformer, a novel video transformer-based approach for action recognition in low-light environments. Dark Transformer leverages spatiotemporal self-attention mechanisms in cross-domain settings to enhance cross-domain action recognition. By extending video transformers to learn cross-domain knowledge, Dark Transformer achieves state-of-the-art performance on benchmark action recognition datasets, including InFAR, XD145, and ARID. The proposed approach demonstrates significant promise in addressing the challenges of action recognition in adverse lighting conditions, offering practical implications for real-world applications.

==> README_Latex.txt <==

To make a sample AVSS paper, copy the contents of this directory
somewhere, and type

 latex egpaper_for_DoubleBlindReview

or 

 pdflatex egpaper_for_DoubleBlindReview


This MUST be used for double blind review. The paper MUST be anonymous.

